Training Long-Context Vision-Language Models Effectively with Generalization Beyond 128K Context

Long-context modeling is becoming a core capability of modern large vision-language models (LVLMs), enabling sustained context management across long-document understanding, video analysis, and multi-turn tool use in long-horizon agents. Yet practical training recipes remain insufficiently explored, particularly for designing and balancing long-context data mixtures. In this work, we present a systematic study of long-context continued pre-training (LongPT) for LVLMs, extending a 7B model from 32K to 128K context with extensive ablations on long-document data. We first show that long-document VQA is substantially more effective than OCR transcription. Building on this observation, our ablations further yield three key findings: i) for sequence-length distribution, balanced data outperforms target-length-focused data (e.g., 128K), suggesting that long-context ability requires generalizable key-information retrieval across various lengths and positions; ii) retrieval remains the primary bottleneck, favoring retrieval-heavy mixtures with modest reasoning data for task diversity; iii) pure long-document VQA largely preserves short-context capabilities, suggesting that instruction-formatted long data reduces the need for short-data mixing. Based on these findings, we introduce MMProLong, obtained by long-context continued pre-training from Qwen2.5-VL-7B with only a 5B-token budget. MMProLong improves long-document VQA scores by 7.11% and maintains strong performance at 256K and 512K contexts beyond its 128K training window, without additional training. It further generalizes to webpage-based multimodal needle retrieval, long-context vision-text compression, and long-video understanding without task-specific supervision. Overall, our study establishes a practical LongPT recipe and an empirical foundation for advancing long-context vision-language models.

==> scripts_figure/requirements-pptx.txt <==
python-pptx>=0.6.23,<2


==> scripts_figure/task_version=20251229_page_count_10_200_sample_stats.json <==
{
  "input_dir": "/mnt/hdfs/__LONG_DOC_POOL__/date=20251230/task_version=20251229_page_count_10_200_sample",
  "parquet_files": 225,
  "total_rows": 1537504,
  "avg_pages": 23.800139056548797,
  "page_range": {
    "min": 10,
    "max": 200
  },
  "language": {
    "en": 1479370,
    "zh": 55202,
    "all_langdetect": {
      "en": 1479370,
      "zh": 55202,
      "-1": 2839,
      "fr": 52,
      "uk": 10,
      "de": 6,
      "es": 5,
      "pt": 3,
      "it": 2,
      "ja": 2,
      "ar": 2,
      "fa": 2,
      "ko": 2,
      "nl": 1,
      "sr": 1,
      "pl": 1,
      "ro": 1,
      "arz": 1,
      "ru": 1,
      "sl": 1
    }
  },
  "topic": {
    "cls1": {
      "工程": 195527,
      "医学": 183802,
      "社会科学": 144602,
      "生物学": 110559,
      "经济与商业": 110292,
      "物理学": 108376,
      "计算机科学与技术": 104149,
      "地球科学": 87296,
      "数学": 70150,
      "语言文学": 54373,
      "化学": 47877,
      "农业科学": 47158,
      "环境科学、安全科学": 38548,
      "法律、法学": 36845,
      "哲学与心理学": 25162,
      "艺术": 22676,
      "历史": 21228,
      "技术": 14357,
      "宗教、神学": 13227,
      "科学": 12443,
      "其他": 11456,
      "工业技术": 10920,
      "教育学": 8928,
      "历史学": 6630,
      "经济": 4334,
      "哲学": 4272,
      "宗教": 4090,
      "政治科学": 3754,
      "政治、法律": 2585,
      "医药、卫生": 2318,
      "法律": 2314,
      "天文学、地球科学": 2234,
      "社会科学总论": 2148,
      "新闻传播管理": 2024,
      "文学": 1941,
      "数理科学和化学": 1833,
      "地理": 1801,
      "历史、地理": 1676,
      "农业": 1592,
      "<EMPTY>": 1410,
      "哲学、宗教": 1135,
      "文化、科学、教育、体育": 1080,
      "语言、文字": 1055,
      "军事科学": 997,
      "交通运输": 994,
      "其他科学": 988,
      "生物科学": 947,
      "神话传说五行星座占星": 517,
      "网络小说": 480,
      "目录学": 455,
      "自然科学总论": 382,
      "军事": 362,
      "综合性图书": 325,
      "百科全书": 256,
      "马克思主义、列宁主义、毛泽东思想、邓小平理论": 254,
      "航空、航天": 224,
      "-1": 146
    }
  },
  "per_file_rows": {
    "part-0-01d19c9b-67e5-4fd4-a803-b9e953dd128b-1767087327437.parquet": 6740,
    "part-0-02fd040c-1109-443a-80a3-710eef8f351a-1767087327436.parquet": 6650,
    "part-0-06d9c26b-c387-4bb8-bd91-56821de4f02a-1767087327438.parquet": 6769,
    "part-0-06f437ff-59d0-4e37-b53b-2e291abca1a6-1767087327438.parquet": 6783,
    "part-0-09dda001-72a7-4580-a200-86415c2d8bd7-1767087327440.parquet": 6942,
    "part-0-0acb5744-90a6-4a69-9da4-1364c3c6266f-1767087327436.parquet": 7383,
    "part-0-10346c9d-d9ec-4a8a-8995-0eb78ad2065d-1767087327438.parquet": 6878,
    "part-0-11ea959a-06d9-42ab-b3e0-63b1d587d3f2-1767087327439.parquet": 6921,
    "part-0-14e87cd5-87d0-49af-8565-f9054999c7ef-1767087327436.parquet": 7222,
    "part-0-15d1d5be-9e16-4259-8f94-1dd793d88379-1767087327440.parquet": 7009,
    "part-0-15d91a80-7784-4a5c-8717-a2db0a0bb2de-1767087327436.parquet": 6673,
    "part-0-17645a85-df7b-4d6d-a444-6b5ae56aa7b8-1767087327438.parquet": 6801,
    "part-0-19716708-54fa-4dc1-910e-50235bdb5eda-1767087327436.parquet": 7314,
    "part-0-198578e5-71b3-4b6b-8b20-150108990f9e-1767087327440.parquet": 6431,
    "part-0-1c11a7f8-1e42-45ce-bde8-fba274abd66f-1767087327440.parquet": 6424,
    "part-0-1d26ad10-19dd-497d-b8eb-97ea23f98dff-1767087327440.parquet": 6991,
    "part-0-1d7b2c5d-81f9-448f-b413-7b282a5379ec-1767087327440.parquet": 6359,
    "part-0-1d88dc62-7cf0-4355-9d5f-c2149eab00d8-1767087327440.parquet": 6940,
    "part-0-1dd05ae5-5054-4183-8865-790172407e5b-1767087327437.parquet": 6783,
    "part-0-1dec545f-5795-4304-9eb2-500dfce68175-1767087327438.parquet": 6832,
    "part-0-23d523ba-3c08-4592-a1d0-d232c85dd80d-1767087327438.parquet": 6857,
    "part-0-23dce470-773f-49bb-b4a4-ee0b783e6695-1767087327439.parquet": 6841,
    "part-0-276de19f-2609-4da5-996d-a6ff58bce344-1767087327436.parquet": 7389,
    "part-0-28007350-783b-410b-999e-f7bfba7e6d47-1767087327440.parquet": 7006,
    "part-0-29fc4965-1499-4286-9c3b-8f4449ccd812-1767087327436.parquet": 7236,
    "part-0-2abaed79-d383-4656-b8a2-fce47b19098d-1767087327436.parquet": 7131,
    "part-0-2d7f2880-3f3f-4a52-a5b8-b21c033578a6-1767087327438.parquet": 6670,
    "part-0-2d805124-2fe4-4557-83e1-e175bdf8874c-1767087327439.parquet": 6862,
    "part-0-2ddbcb3e-ea2b-4e28-89cc-b4ef1e4cff46-1767087327440.parquet": 6269,
    "part-0-2deb10dc-c7b1-42e2-a4dd-9ded1b6684c4-1767087327440.parquet": 6420,
    "part-0-2f2939fd-ce58-4644-aac7-045383ca9163-1767087327439.parquet": 6883,
    "part-0-2f78d8a9-fc95-46ca-9216-6cc5f2fa9072-1767087327440.parquet": 7058,
    "part-0-30611b95-f728-4f9e-a5d5-b69d6cfd2e71-1767087327438.parquet": 6735,
    "part-0-30dcaecb-7b44-4152-8bed-5481a25fb348-1767087327436.parquet": 7228,
    "part-0-3138a804-bd0a-474e-87b8-932875519d8a-1767087327437.parquet": 6751,
    "part-0-31df3af2-4bd3-4485-b352-23094bc7af41-1767087327436.parquet": 7327,
    "part-0-334b80b3-828d-42d9-b482-07c886b988df-1767087327438.parquet": 6784,
    "part-0-34671f6f-379d-412c-9e04-77e04e1c52c3-1767087327437.parquet": 6683,
    "part-0-369c2cad-6867-4259-b733-f8c0e5e4ac4f-1767087327436.parquet": 7278,
    "part-0-38430e13-d655-4985-b436-74e0d15b309e-1767087327439.parquet": 7128,
    "part-0-39555184-f866-418f-9abd-16d391799147-1767087327437.parquet": 6765,
    "part-0-398807c9-9ac4-4f20-99c6-629efded1219-1767087327437.parquet": 6749,
    "part-0-3bf7765f-cdce-4989-99b7-de2b02d43ac7-1767087327436.parquet": 7191,
    "part-0-3c7f1bc3-44c9-4b56-bf37-333977438b3f-1767087327441.parquet": 6450,
    "part-0-3e05a9d8-cd77-4b01-874d-41ceb68175a3-1767087327440.parquet": 6950,
    "part-0-3f7a1796-4413-4645-8c09-a43acac73c7b-1767087327436.parquet": 7160,
    "part-0-40a8015f-7d4b-4344-8e9e-7e91c3b80d8b-1767087327438.parquet": 6821,
    "part-0-41154a7a-e59f-4271-8e87-96abca04c0e6-1767087327438.parquet": 6732,
    "part-0-41c9d1fc-593e-4989-be6d-c294e25f750a-1767087327440.parquet": 6352,
    "part-0-421891ab-5a97-4de7-805e-e393ed8ea03f-1767087327439.parquet": 6928,
    "part-0-42285b2d-7151-434f-b074-cba47653ca48-1767087327439.parquet": 6950,
    "part-0-433a6901-b722-49f3-be5c-ea32e3f483a6-1767087327438.parquet": 6830,
    "part-0-467b12d7-c195-4f9b-abbe-709d890f0782-1767087327437.parquet": 6699,
    "part-0-48cb5cfa-aad0-43c6-9c0c-fa83e6c33182-1767087327437.parquet": 6813,
    "part-0-496714d3-ee6b-474c-86d2-2a6edceb92ea-1767087327437.parquet": 6766,
    "part-0-49903ddc-c457-4a30-9101-1d3db85a12eb-1767087327438.parquet": 6933,
    "part-0-4b1f9e77-f46f-431b-bf69-53c14f88da1e-1767087327438.parquet": 6861,
    "part-0-4c879c0b-71ca-4c25-98f6-5e32384df700-1767087327439.parquet": 6867,
    "part-0-4ce941e8-cbca-460c-af03-7d1ebf457a4e-1767087327440.parquet": 6927,
    "part-0-4de64f1b-25ec-4806-b072-e263a5b3cc36-1767087327440.parquet": 6957,
    "part-0-4f33b990-f580-4a55-a2c6-424dca95bfaf-1767087327440.parquet": 7045,
    "part-0-4f3f18cc-c83b-4a1a-8e0d-2a444acbb794-1767087327439.parquet": 6881,
    "part-0-51911a01-7e9b-4610-aa86-0be138c7117f-1767087327440.parquet": 6957,
    "part-0-520875cc-f9e4-4429-935c-fda2da59ebd4-1767087327440.parquet": 6413,
    "part-0-5357d15f-27d3-40b4-9477-84cf3b0e4206-1767087327437.parquet": 6732,
    "part-0-53c8d475-99b9-493e-871a-5d7a3ffa09a8-1767087327436.parquet": 7213,
    "part-0-53fc0cae-4acf-4404-bfd1-eee8da62b16c-1767087327440.parquet": 7072,
    "part-0-56030364-2ccd-4a7c-992c-a0b69ba80513-1767087327440.parquet": 6415,
    "part-0-57cad3e4-08ae-43d5-b374-8038388ba9db-1767087327438.parquet": 6743,
    "part-0-5830d4eb-4beb-4c12-8c45-f944f66b50ea-1767087327440.parquet": 6994,
    "part-0-58d94daa-6c91-487c-ad3c-5d1fc1af182c-1767087327437.parquet": 6778,
    "part-0-5ac0a9e3-34e8-471a-b9c6-de090e113332-1767087327440.parquet": 6957,
    "part-0-5ba229c1-c47e-453a-9b1f-fa85726b7fbb-1767087327439.parquet": 6863,
    "part-0-5bfcf752-63ec-442d-a267-1278b6450796-1767087327437.parquet": 6682,
    "part-0-5c45a040-3034-4c3c-8cb2-92c78aad7116-1767087327437.parquet": 6707,
    "part-0-5d47db59-9921-4533-8cb6-ebd8228867bd-1767087327438.parquet": 6957,
    "part-0-5d7b82a6-e928-4032-b6ce-2568e3bee56d-1767087327439.parquet": 6935,
    "part-0-5da783bc-bdc9-41da-9156-137e2f3178f3-1767087327440.parquet": 6935,
    "part-0-5fc53ed5-9f34-485d-9acf-b1e725d641ae-1767087327439.parquet": 6933,
    "part-0-5ff44f98-78cc-43fa-8e75-c929607e6b46-1767087327439.parquet": 6845,
    "part-0-6137161f-bf95-42d7-a2db-4ca8735b1258-1767087327437.parquet": 6689,
    "part-0-6411ab6f-09d1-4dbb-933f-8e6458c6b6b6-1767087327436.parquet": 6746,
    "part-0-642b3ac1-7de9-4f0f-8964-e6c235b2fb9f-1767087327438.parquet": 6762,
    "part-0-6459eda0-05d1-4fcf-b5bb-c60e865e07a8-1767087327438.parquet": 6947,
    "part-0-64e65c10-9ab6-4513-a58a-6a20d2fd977e-1767087327437.parquet": 6724,
    "part-0-67ec1f2a-e1c1-44fa-95d8-e02db97806c1-1767087327436.parquet": 7124,
    "part-0-67f90cb3-5262-43df-8412-109ef3e5f144-1767087327438.parquet": 6890,
    "part-0-69b3c226-604c-4dc0-a9ab-8926604d072d-1767087327439.parquet": 6851,
    "part-0-69f30080-8660-4ce3-8326-e596c6967cf3-1767087327439.parquet": 6824,
    "part-0-6a629fb0-a13d-4a24-8b13-cf834f9c133e-1767087327435.parquet": 6920,
    "part-0-6ab9bd85-9d08-4d13-9cf0-9de5846c2064-1767087327436.parquet": 6596,
    "part-0-6bd7c9b7-83be-4a6f-84b1-2d08fbe99b09-1767087327440.parquet": 6917,
    "part-0-6c5e8cba-c196-4430-9c51-b99a3e077f26-1767087327439.parquet": 6975,
    "part-0-6cbc264d-b821-47d9-a627-9ec72e5e977e-1767087327436.parquet": 7347,
    "part-0-6cbe24a0-7728-404a-a5ab-bfd4b1e53341-1767087327440.parquet": 6850,
    "part-0-6ce199b5-c082-4091-9aa5-474800c45e27-1767087327438.parquet": 6762,
    "part-0-6d74423d-eb38-42b4-af12-e7efb3b15e99-1767087327437.parquet": 6802,
    "part-0-6e085ee4-3b6b-48b2-a629-2742a44fb0d3-1767087327436.parquet": 6678,
    "part-0-6f02d1b6-1a17-401f-8e9d-81e4cf80394a-1767087327440.parquet": 7103,
    "part-0-71ccfca9-fcda-41f0-9494-7950cd9f5fde-1767087327437.parquet": 6731,
    "part-0-72f0fe50-ff44-46de-952d-faf8ffd2aac2-1767087327436.parquet": 7059,
    "part-0-7321c7b9-3610-4d4f-b797-00221f1eb467-1767087327438.parquet": 6721,
    "part-0-765f8510-f526-4897-8e27-6347d9074ab3-1767087327438.parquet": 6886,
    "part-0-793720cb-0737-4985-a574-878ede6b7e35-1767087327439.parquet": 6934,
    "part-0-7b7569e6-b8ba-472c-a12a-2031cf6421c6-1767087327436.parquet": 7314,
    "part-0-7c2a7fd5-8ac1-4c20-ae9d-dac2a84a8593-1767087327438.parquet": 6844,
    "part-0-7cf15a02-2376-472e-938b-8431521740d4-1767087327440.parquet": 7040,
    "part-0-7ff99fc9-75e1-4365-8b0c-4b8650d1d659-1767087327439.parquet": 6916,
    "part-0-807d1708-403c-4ea5-8a67-d21184a13415-1767087327437.parquet": 6656,
    "part-0-8081e83a-5e7a-42cc-a361-ea1b18034c76-1767087327437.parquet": 6778,
    "part-0-8243c335-e8ac-48b2-a1c6-6105619321cc-1767087327439.parquet": 7028,
    "part-0-8383ac37-30b0-4562-835e-5b34964308f8-1767087327439.parquet": 6748,
    "part-0-8399a6c7-54c3-47b2-8d7a-0dd2eefbba91-1767087327439.parquet": 6922,
    "part-0-8488b1db-3e35-4f2c-b371-92434867af07-1767087327440.parquet": 6336,
    "part-0-866c2bb3-36cf-4ef0-ba40-d4fc977968a4-1767087327439.parquet": 6955,
    "part-0-874b8f8e-506a-4c7b-b7c1-65d1315347e0-1767087327437.parquet": 6667,
    "part-0-88c56f08-865b-4868-99a0-c0ebb114bc43-1767087327435.parquet": 7044,
    "part-0-89e2f3a6-920f-4ef1-a134-315d8fee7e94-1767087327437.parquet": 6763,
    "part-0-89f6f290-6043-45f9-8246-c1f5669679ad-1767087327439.parquet": 6942,
    "part-0-8a89a959-e256-437d-a900-36cf7a70af1f-1767087327441.parquet": 1431,
    "part-0-8d21ad13-48dc-435b-bf74-0af80facec1b-1767087327440.parquet": 6995,
    "part-0-8db41242-f6aa-48ba-baad-be2fca091a5d-1767087327437.parquet": 6759,
    "part-0-8db6a97b-7bd8-4670-9710-957c38f15ffb-1767087327440.parquet": 6977,
    "part-0-90150f5b-3ad9-4e86-8ee3-4f9fcb3ceb8d-1767087327438.parquet": 6869,
    "part-0-91cf54e5-0674-477c-9c0f-a2107898b145-1767087327437.parquet": 6791,
    "part-0-93b32eef-7e77-4ece-b1ac-9ab33843c363-1767087327439.parquet": 6902,
    "part-0-94d02f29-2ff3-44d1-a476-bb82b30fea59-1767087327439.parquet": 6748,
    "part-0-9783c0dc-9a2f-44f4-8647-20afd08fe648-1767087327439.parquet": 6932,
    "part-0-98e26898-b554-4a8b-a236-8fc003328cf5-1767087327440.parquet": 7050,
    "part-0-998ad273-172e-4673-a0d8-4cc744b7e19d-1767087327437.parquet": 6711,
    "part-0-99bb0ab5-eb11-4647-b274-b30ed8a6f098-1767087327441.parquet": 6354,
    "part-0-9a6dd81d-5b46-45e6-851d-8c53f240f28a-1767087327440.parquet": 6963,
    "part-0-9d784b57-f1aa-4404-b053-1c8f63dd5462-1767087327438.parquet": 6778,
    "part-0-9eb6444b-cde6-4224-82d2-7f73c176bb15-1767087327439.parquet": 6899,
    "part-0-9ee856ec-9b0c-465f-83d0-1a1abf7bc6af-1767087327436.parquet": 6665,
    "part-0-a04ea75a-8d30-4bea-8df5-5930e3433144-1767087327439.parquet": 6942,
    "part-0-a0543602-8d6c-4e2a-8348-1cac58931444-1767087327438.parquet": 6936,
    "part-0-a11b71ae-2056-486e-9e7d-88629820aeb8-1767087327437.parquet": 6713,
    "part-0-a1974a6a-4c24-44aa-83cd-293b901a44ce-1767087327436.parquet": 7229,
    "part-0-a1addc3a-c63f-4497-b7d3-6bed323542f1-1767087327440.parquet": 7111,
    "part-0-a1f38411-ee20-4d2c-920e-a20e8eea4f64-1767087327440.parquet": 7098,
    "part-0-a619bae2-391c-4c96-a9ac-5c5efceb8ca7-1767087327437.parquet": 6676,
    "part-0-a7ab3631-fede-48d7-a96d-507cabf82de4-1767087327436.parquet": 6599,
    "part-0-a7f80843-c44b-4073-a2cd-c730cf0fc9b4-1767087327440.parquet": 7026,
    "part-0-a8492bb2-a23f-4ff4-83f0-a3f296fc4afc-1767087327438.parquet": 6864,
    "part-0-a8ce270f-4022-445d-ac47-344d807c0859-1767087327440.parquet": 6929,
    "part-0-a9e0b3da-52e9-409a-ac17-a452607c2274-1767087327437.parquet": 6712,
    "part-0-ab6fa93b-711b-4ab2-8138-bacec620fdc8-1767087327440.parquet": 7015,
    "part-0-abc20fad-506a-45be-b593-c76d5a48bbc3-1767087327438.parquet": 6702,
    "part-0-ad2746f5-d532-4edf-b63a-66190248d8ad-1767087327437.parquet": 6752,
    "part-0-ad6ca1ce-8d51-4e6c-bf6a-633096a8b710-1767087327438.parquet": 6862,
    "part-0-ae5b9a30-4068-4069-835a-3dac1edcb5fb-1767087327438.parquet": 6896,
    "part-0-ae67beef-74b5-4d56-9e27-d2eaeaf20c30-1767087327439.parquet": 6829,
    "part-0-af4075b5-b1c4-4e1f-823f-28326fb01a5b-1767087327438.parquet": 6813,
    "part-0-b1319c30-1880-4705-9db8-264e4c395e97-1767087327440.parquet": 6985,
    "part-0-b1b62363-7619-43e6-a2fb-caf57c983369-1767087327440.parquet": 7030,
    "part-0-b1dbfe38-24af-4986-b3d3-fa550d18d82d-1767087327437.parquet": 6709,
    "part-0-b32f9690-c938-4a71-8264-dc9c12b096c3-1767087327439.parquet": 6901,
    "part-0-b3c590e5-e660-4f46-a32c-140ea549e592-1767087327436.parquet": 6690,
    "part-0-b51f4382-1d9f-4537-a3dd-b905d6d6925c-1767087327438.parquet": 6855,
    "part-0-b5dc3917-00d5-4594-bfc3-a5e4c5a52c03-1767087327440.parquet": 7062,
    "part-0-b6281fc2-8b23-49e4-943f-e81e79a679fa-1767087327437.parquet": 6701,
    "part-0-b7030f9b-375f-4354-9b9f-208e7df9dd2a-1767087327436.parquet": 7193,
    "part-0-b760edca-7c79-4b80-b280-686851fa4f11-1767087327439.parquet": 6872,
    "part-0-b7e2a9d0-7901-4692-bdde-2b61e360745e-1767087327437.parquet": 6783,
    "part-0-b88cd118-3079-4b01-a067-91249db68d76-1767087327439.parquet": 6929,
    "part-0-b8b1ff6f-8eb8-4fac-b9ba-ef1e7bb6a31c-1767087327437.parquet": 6759,
    "part-0-bc496557-1be7-485c-8254-a2b8e08c81ff-1767087327436.parquet": 6587,
    "part-0-bdeccb47-b7e6-4452-b3c3-073550303a43-1767087327437.parquet": 6768,
    "part-0-bf80318f-0843-4801-a45b-9a56279bf848-1767087327436.parquet": 7192,
    "part-0-c03adf3b-6a2e-415f-9da2-1fda9afeeda7-1767087327439.parquet": 6899,
    "part-0-c074f8d8-230f-4e85-8285-e4b502d6a7e2-1767087327438.parquet": 6761,
    "part-0-c1235c4f-3d71-4c00-bf8d-92d8874248bd-1767087327436.parquet": 7247,
    "part-0-c266ab9b-1229-47fc-ad00-3960962ad7c3-1767087327440.parquet": 6349,
    "part-0-c267e1ff-2524-47f5-b4bd-37f8572550f3-1767087327436.parquet": 6641,
    "part-0-c2b0ace3-eb5a-4440-ab36-bd8783f77001-1767087327439.parquet": 6924,
    "part-0-c3c312b5-6ae3-4113-bd71-11390aaf7283-1767087327436.parquet": 7208,
    "part-0-c498acbb-0995-42eb-9a2b-d91dbfbe6266-1767087327439.parquet": 6952,
    "part-0-c84ac7c0-048f-4e54-a327-4b148240b317-1767087327438.parquet": 6811,
    "part-0-c8bf7b86-548b-4ded-a7b0-b83d1b870543-1767087327439.parquet": 6896,
    "part-0-c8d2a36d-ef1f-4e40-8706-b1e939fcdd05-1767087327439.parquet": 6909,
    "part-0-c8e02152-5ef6-478b-a57d-f1dbcc6b7bbf-1767087327437.parquet": 6751,
    "part-0-cae0e8e0-8302-4d1b-aabe-dea151102501-1767087327440.parquet": 6939,
    "part-0-cd84ea58-f1ff-47c7-8db4-16dce02bc907-1767087327437.parquet": 6864,
    "part-0-cedf3dd9-8d36-4fa9-b041-1819f000e520-1767087327438.parquet": 6801,
    "part-0-cf23a8f9-983c-435e-bfe5-b79b8b9d0e07-1767087327438.parquet": 6837,
    "part-0-d0f9604a-4fac-4830-820b-6937977444e6-1767087327438.parquet": 6800,
    "part-0-d1b2afda-0c5d-4b9a-bad2-f68fc19ef529-1767087327437.parquet": 6719,
    "part-0-d2b0d1a1-93e7-4137-a4ef-f54e7ab2b8c3-1767087327438.parquet": 6698,
    "part-0-d3f27044-dc08-4e46-ab64-5687d7527fbc-1767087327438.parquet": 6882,
    "part-0-d5c9bb84-ed26-4e38-8335-1350fb1b7e6e-1767087327438.parquet": 6822,
    "part-0-d5edc088-ba13-4133-bd24-4da595c6d8ea-1767087327436.parquet": 7196,
    "part-0-da61747d-8271-44d8-a0e5-2d1db3ee4c43-1767087327438.parquet": 6876,
    "part-0-db05099e-2a60-47c1-8130-555258080b4f-1767087327440.parquet": 6419,
    "part-0-db60c004-74bb-490e-b70d-080f754f1f45-1767087327438.parquet": 6824,
    "part-0-dc80bc80-c88f-45cd-bcbc-fbacec213747-1767087327439.parquet": 6924,
    "part-0-dcdaa3cf-09ea-463a-931d-398b1aed877e-1767087327436.parquet": 7137,
    "part-0-dd64d6df-72aa-4d0a-9d2d-e2f2870af384-1767087327437.parquet": 6816,
    "part-0-ddf217f0-466d-4297-b44b-c288c447ec0a-1767087327439.parquet": 6861,
    "part-0-de76b493-77d6-420b-b524-1ca43e84de18-1767087327436.parquet": 7325,
    "part-0-e0506eed-ebf6-482b-9b03-d7998e27915c-1767087327437.parquet": 6741,
    "part-0-e324610b-76ba-4cc5-903d-0469a2318235-1767087327439.parquet": 6969,
    "part-0-e33d5f01-dc86-4877-841c-284697244e04-1767087327437.parquet": 6731,
    "part-0-e64d8dbb-c2c4-4def-a859-89d3f9a47b8a-1767087327440.parquet": 6288,
    "part-0-e96f26da-6f9a-4323-8e7b-0d39755dd542-1767087327439.parquet": 6938,
    "part-0-eade1468-54f1-4f02-95a2-c390659712cf-1767087327440.parquet": 7087,
    "part-0-eb93616f-4744-4adf-8abe-bd0b3838b5f4-1767087327436.parquet": 7311,
    "part-0-edbda6b6-e47b-4ee4-baa0-451795146c7b-1767087327439.parquet": 6851,
    "part-0-f0722daa-d70a-4fa0-87c9-c7f537eba5ef-1767087327439.parquet": 6942,
    "part-0-f1265919-a627-46bd-9bdc-7e6f3f9ec326-1767087327437.parquet": 6640,
    "part-0-f2ddabe6-00e4-4a11-94f5-ea0edd8bb7ec-1767087327437.parquet": 6736,
    "part-0-f3676c27-ae89-4cab-aeaf-3da0c9fdc179-1767087327440.parquet": 7076,
    "part-0-f4f9d501-b1f1-4ffd-9a5d-84b60703a62c-1767087327440.parquet": 6977,
    "part-0-f5818ab5-91b0-443c-adca-3445505bab4a-1767087327439.parquet": 6977,
    "part-0-f6ec086f-d6c1-4288-9243-f26ad78e2a78-1767087327436.parquet": 6628,
    "part-0-f7555661-9870-402f-bdc9-b49494c6353a-1767087327439.parquet": 6944,
    "part-0-f7edeb83-8d3d-40ba-ab96-8531779acdef-1767087327439.parquet": 6883,
    "part-0-f80309f4-f686-49e0-a5a6-95b5b524563b-1767087327437.parquet": 6754,
    "part-0-f92998ca-5c0d-4822-b3a9-201ea36b428c-1767087327440.parquet": 6359,
    "part-0-fba2fea4-f3c7-4f4d-93e0-f1d12873a71a-1767087327440.parquet": 7060,
    "part-0-fbbde6bc-7a5a-4a65-b86a-4733806e424b-1767087327441.parquet": 6413,
    "part-0-fd1e8f7f-4c24-4bd7-8fa7-5bce9d3da3fb-1767087327437.parquet": 6558,
    "part-0-fe3d06cc-eb9d-4aaa-aa55-525d00c28ea0-1767087327438.parquet": 6780,
    "part-0-fe9e1fad-5b46-487e-a1eb-5ceb4dff9626-1767087327441.parquet": 6349,
    "part-0-ff97a303-d6c5-416c-a75a-6bf846aaf7d8-1767087327440.parquet": 6950
  }
}
